Reprocessing of X-rays in the outer accretion disc of the black hole binary XTE J1817--330

We build a simple model of the optical/UV emission from irradiation of the outer disc by the inner disc and coronal emission in black hole binaries. We apply this to the broadband Swift data from the outburst of the black hole binary XTE J1817--330 to confirm previous results that the optical/UV emission in the soft state is consistent with a reprocessing a constant fraction of the bolometric X-ray luminosity. However, this is very surprising as the disc temperature drops by more than a factor 3 in the soft state, which should produce a marked change in the reprocessing efficiency. The easiest way to match the observed constant reprocessed fraction is for the disc skin to be highly ionized (as suggested 30 years ago by van Paradijs), so that the bulk of the disc flux is reflected and only the hardest X-rays heat the disc. The constant reprocessed fraction also favours direct illumination of the disc over a scattering origin as the optical depth/solid angle of any scattering material (wind/corona) over the disc should decrease as the source luminosity declines. By contrast, the reprocessed fraction increases very significantly (by a factor ~6) as the source enters the hard state. This dramatic change is not evident from X-ray/UV flux correlations as it is masked by bandpass effects. However, it does not necessarily signal a change in emission e.g. the emergence of the jet dominating the optical/UV flux as the reflection albedo must change with the dramatic change in spectral shape.

==> README.txt <==
Figures:

1 p2_excess.ps
2 p2_model_diskir.ps
3 p2_model_thir.ps
4 p2_specs_thir.ps
5 p2_nh.ps
6 p2_fout.ps
7 p2_flux_fout.ps
8 p2_lcld_fout.ps
9 p2_cont.ps
10 p2_x_uv_model.ps

